Combining Genetic Programming and Model Checking to Generate Environment Assumptions

Software verification may yield spurious failures when environment assumptions are not accounted for. Environment assumptions are the expectations that a system or a component makes about its operational environment and are often specified in terms of conditions over the inputs of that system or component. In this article, we propose an approach to automatically infer environment assumptions for Cyber-Physical Systems (CPS). Our approach improves the state-of-the-art in three different ways: First, we learn assumptions for complex CPS models involving signal and numeric variables; second, the learned assumptions include arithmetic expressions defined over multiple variables; third, we identify the trade-off between soundness and informativeness of environment assumptions and demonstrate the flexibility of our approach in prioritizing either of these criteria. We evaluate our approach using a public domain benchmark of CPS models from Lockheed Martin and a component of a satellite control system from LuxSpace, a satellite system provider. The results show that our approach outperforms state-of-the-art techniques on learning assumptions for CPS models, and further, when applied to our industrial CPS model, our approach is able to learn assumptions that are sufficiently close to the assumptions manually developed by engineers to be of practical value.

==> notes.txt <==
# Meeting 20 Sept 2019

TODO:

STALIRO:
- Run S-taliro on Autopilot.
- Run S-taliro on the reverse mode.
- Consider 3 inputs: Alt_mode, HDG_ref, Throttle.
	* Decide on the control points to use for each input.
	* Collect the input data + robustness after each iteration. 
- Consider different sampling strategies: UR, SA, KA(come up with your own algorithm)
- Predict Assumptions from each sample using ML.
- Compare the prediction performances of the 3 sampling strategies.

ML:
- Regression DT building using Matlab (standard practices)
- Define the threshold of safety.
- Predict and collect the assumptions to two groups: 1 -safe assumption , 2- Informative assumption.
- use Qvtrace to check the safe assumptions



# Meeting 16 Sept 2019
TODO

a) ABSTRACT
- copy the abstract (for the repo) in the paper


b) INTRODUCTION
- write a small description of the autopilot and discuss the challenges depending on the Autopilot example

- Debugging assumption generation.

- Add and discuss these challenges in the introduction:
	
	- signal based - Simulink
	- simulation must be executed a high number of time - to enable ML. However, limited data)
		- how many times can we reasonably run the model of interest?
			Take inspiration from the paper ``Pareto efficient ... "
	- decision tree. 
		Why decision tree? Visually understandable by the users. - check on the book which other formalisms 
		if then clauses - why decision tree and not this?
	causal relations?

	
c) OVERVIEW
Pi	- Put the figure from the presentation. 
	- Decision tree
	- classification. 
	- INPUTS are signals
	- 

d) CONTRIBUTION.
	- Signals.
	- ML.
		Sampling Strategy. 
		- Undersampling 
		- Oversampling

e) IMPLEMENTATION	

f) EVALUATION

g) RELATED WORK. 
	- for every paper in the Skype chat write one paragraph in the related work section and explain the difference with what you are doing
	
	Testing Vision-Based -> They are searching for violations rather than learning assumptions. Our approach is the opposite .... It is based over signals.





